Extragalactic sources towards the central region of the Galaxy

We have observed a sample of 64 small diameter sources towards the central -6 degree < l< 6 degree, -2 degree < b < 2 degree of the Galaxy with the aim of studying the Faraday rotation measure near the Galactic Centre (GC) region. All the sources were observed at 6 and 3.6 cm wavelengths using the ATCA and the VLA. Fifty nine of these sources are inferred to be extragalactic. The observations presented here constitute the first systematic study of the radio polarisation properties of the background sources towards this direction and increases the number of known extragalactic radio sources in this part of the sky by almost an order of magnitude. Based on the morphology, spectral indices and lack of polarised emission, we identify four Galactic HII regions in the sample.

==> readme.txt <==

Contact address of the author is
roy@ncra.tifr.res.in

Identication of files
------------------------
Original source file (Latex format) name is 
"eg.src.pap.tex"
and 'pdflatex' or something similar should be run on this file.

There are 3 more 'latex' files used as tables. These are, 
eg.src.list.all.new.tex
unpol.src.new.tex
rm.list.all.corr.angle.tex

The other file names ending with '.pdf' are graphics files.

The file 'eg.src.pap.bbl' contains the bibliography information.

